Multi-objective minmax robust combinatorial optimization with cardinality-constrained uncertainty

In this paper we develop two approaches to find minmax robust efficient solutions for multi-objective combinatorial optimization problems with cardinality-constrained uncertainty. First, we extend an algorithm of Bertsimas and Sim (2003) for the single-objective problem to multi-objective optimization. We propose also an enhancement to accelerate the algorithm, even for the single-objective case, and we develop a faster version for special multi-objective instances. Second, we introduce a deterministic multi-objective problem with sum and bottleneck functions, which provides a superset of the robust efficient solutions. Based on this, we develop a label setting algorithm to solve the multi-objective uncertain shortest path problem. We compare both approaches on instances of the multi-objective uncertain shortest path problem originating from hazardous material transportation.

==> plotdata/dsa_equaltime.csv <==
Nodes	me	oe
50	3.73218	186.57
45	3.67837	191.889
40	3.68461	196.052
35	3.68906	203.474
30	3.80018	216.637
25	3.77723	221.918
20	3.74714	233.027
15	4.03843	242.643
10	4.22691	258.646
5	4.484	286.179


==> plotdata/dsa_lab_corr.csv <==
Nodes	Lab	DSA
1	0.0056284	3.631128
2	0.013372	3.637694
3	0.0333524	3.549218
4	0.0634296	3.574058
5	0.1112906	3.50555
6	0.1826774	3.48057
7	0.3195566	3.45595
8	0.464034	3.483364
9	0.5772808	3.394494
10	0.7736188	3.38618
11	1.0186066	3.333918
12	1.273468	3.358974
13	1.530108	3.409008
14	1.740178	3.32827
15	2.150344	3.211858
16	2.300656	3.253284
17	2.414284	3.196202
18	2.52918	3.329338
19	2.692456	3.120792
20	2.741682	3.114744
21	2.797636	3.046722
22	2.837622	3.05417
23	2.890402	3.103426
24	2.889536	3.027728
25	2.921804	3.024118
26	2.907638	2.944946
27	2.997916	2.8978
28	3.01948	2.933238
29	3.037416	2.864148
30	3.032394	2.84077
31	3.041834	2.792696
32	3.027112	2.782078
33	3.04627	2.777018
34	3.048072	2.767638
35	3.056014	2.736846
36	3.095248	2.754126
37	3.042476	2.686038
38	3.066054	2.630668
39	3.111582	2.67049
40	3.151926	2.57358
41	3.123532	2.581158
42	3.159512	2.567386
43	3.138758	2.508006
44	3.174766	2.590876
45	3.159208	2.570178
46	3.238776	2.4719
47	3.221858	2.475896
48	3.194966	2.390928
49	3.217028	2.414502
50	3.225062	2.44124


==> plotdata/dsa_labeling.csv <==
Nodes	DSA_5	Labeling_5	DSA_10	Labeling_10	DSA_50	Labeling_50	DSA_100	Labeling_100
1	30.8401	3.36086	63.276	4.71078	270.752	5.76656	534.841	7.08499
2	31.345	23.7643	61.437	30.699	268.738	48.4472	529.844	78.0644
3	31.7208	89.3116	63.23	133.995	268.545	254.198	540.782	407.203
4	31.0991	214.811	61.5427	372.93	265.897	783.727	534.468	1312.82
5	30.7987	476.878	62.0805	889.205	260.24	2064.83	539.726	3622.73


==> plotdata/dsa_labeling_3obj.csv <==
Nodes	DSA_5	Labeling_5	DSA_10	Labeling_10	DSA_50	Labeling_50	DSA_100	Labeling_100	DSA_5_3obj	Labeling_5_3obj	DSA_10_3obj	Labeling_10_3obj
1	30.8401	3.36086	63.276	4.71078	270.752	5.76656	534.841	7.08499	249.586	5.18889	889.681	10.9054
2	31.345	23.7643	61.437	30.699	268.738	48.4472	529.844	78.0644	260.728	47.5712	890.985	131.958
3	31.7208	89.3116	63.23	133.995	268.545	254.198	540.782	407.203	224.065	200.418	837.879	788.421
4	31.0991	214.811	61.5427	372.93	265.897	783.727	534.468	1312.82	217.726	602.464	816.91	2777.68
5	30.7987	476.878	62.0805	889.205	260.24	2064.83	539.726	3622.73	220.113	1618.17	744.742	7496.95


==> plotdata/dsa_subpr_time_50.csv <==
Nodes	mc5	oc5	mc10	oc10	mc50	oc50	mc100	oc100	sp5all	sp5	sp10all	sp10	sp50all	sp50	sp100all	sp100
50	17.2153	17.3752	34.1538	35.1885	154.883	153.342	336.327	330.652	192	192	384	384	1680	1680	3312		3312
45	22.6144	22.7754	35.8441	36.1092	165.432	166.958	346.433	347.811	250	250	400	400	1800	1800	3550		3550
40	23.1623	23.3285	37.989	36.8486	175.3	178.608	361.367	363.573	260	260	416	416	1924	1924	3744		3744
35	23.9393	23.9241	42.7671	44.6232	189.782	193.251	380.742	387.015	270	270	486	486	2052	2052	3996		3996
30	25.2155	25.7536	45.7352	44.9888	206.884	206.765	412.111	402.38	280	280	504	504	2240	2240	4200		4200
25	26.0499	25.9777	47.1932	47.2159	215.038	217.783	430.097	424.656	290	290	522	522	2378	2378	4408		4408
20	27.2162	32.8499	54.1886	54.0165	229.092	237.482	459.431	462.247	360	300	600	600	2580	2520	4680		4680
15	28.5244	33.9266	55.5758	57.7512	237.323	261.573	484.109	478.834	378	315	630	630	2835	2646	4977		4977
10	29.5903	35.7272	57.5967	65.8115	252.142	280.575	504.046	512.11	390	325	715	650	3055	2730	5265		5200
5	30.7987	48.8635	62.0805	79.736	260.24	304.927	539.726	547.119	544	340	884	680	3332	2856	5644		5440

